A System for Interactive Examination of Learned Security Policies

We present a system for interactive examination of learned security policies. It allows a user to traverse episodes of Markov decision processes in a controlled manner and to track the actions triggered by security policies. Similar to a software debugger, a user can continue or or halt an episode at any time step and inspect parameters and probability distributions of interest. The system enables insight into the structure of a given policy and in the behavior of a policy in edge cases. We demonstrate the system with a network intrusion use case. We examine the evolution of an IT infrastructure's state and the actions prescribed by security policies while an attack occurs. The policies for the demonstration have been obtained through a reinforcement learning approach that includes a simulation system where policies are incrementally learned and an emulation system that produces statistics that drive the simulation runs.

==> diction.txt <==
paper.tex:41: QED{\qed}% \normalfont \topsep6\p@\@plus6\p@\relax \trivlist \item[\hskip\labelsep \itshape % #1\@addpunct{.}]\ignorespaces% DELETED #1]\ignorespaces% ADDED }{% \popQED\endtrivlist\@endpefalse } \makeatother \usepackage{tikz,pgfplots} \usepackage{pgfplots} \usetikzlibrary{shapes.geometric,backgrounds,patterns, trees} \usetikzlibrary{3d,decorations.text,shapes.arrows,positioning,fit,backgrounds} \usetikzlibrary{positioning, decorations.pathmorphing, shapes} \usetikzlibrary{decorations.pathreplacing} \usetikzlibrary{shapes.geometric,backgrounds,patterns, trees} \usetikzlibrary{arrows.meta, bending, intersections, quotes, shapes.geometric} \usetikzlibrary{automata, positioning} \usepgfplotslibrary{fillbetween} \pgfmathdeclarefunction{gauss}{2}{% \pgfmathparse{1/(#2*sqrt(2*pi))*exp(-((x-#1)^2)/(2*#2^2))}% } \usetikzlibrary{shapes,arrows} \usetikzlibrary{arrows.meta} \usetikzlibrary{positioning} \tikzset{set/.style={draw,circle,inner sep=0pt,align=center}} \usetikzlibrary{automata, positioning} \usetikzlibrary{shapes,shadows} \tikzstyle{abstractbox} = [draw=black, fill=white, rectangle, inner sep=10pt, style=rounded corners, drop shadow={fill=black, opacity=1}] \tikzstyle{abstracttitle} =[fill=white] \usetikzlibrary{calc,positioning,shapes.geometric} \usetikzlibrary{arrows.meta,arrows} \DeclareMathOperator*{\argmax}{arg\,max} \DeclareMathOperator*{\argmin}{arg\,min} \DeclareMathOperator*{\argmaxx}{argmax} \usetikzlibrary{matrix} \tikzstyle{cblue}=[circle, draw, thin,fill=cyan!20, scale=0.8] \tikzstyle{qgre}=[rectangle, draw, thin,fill=green!20, scale=0.8] \tikzstyle{rpath}=[ultra thick, red, opacity=0.4] \tikzstyle{legend_isps}=[rectangle, rounded corners, thin, fill=gray!20, text=blue, draw] \tikzstyle{legend_overlay}=[rectangle, rounded corners, thin, top color= white,bottom color=green!25, minimum width=2.5cm, minimum height=0.8cm, pinegreen] \tikzstyle{legend_phytop}=[rectangle, rounded corners, thin, top color= white,bottom color=cyan!25, minimum width=2.5cm, minimum height=0.8cm, royalblue] \tikzstyle{legend_general}=[rectangle, rounded corners, thin, top color= white,bottom color=lavander!25, minimum width=2.5cm, minimum height=0.8cm, violet] \usetikzlibrary{matrix} \def\layersep{2cm} \colorlet{myRed}{red!20} \tikzset{ rows/.style 2 args={/utils/temp/.style={row ##1/.append style={nodes={#2}}}, /utils/temp/.list={#1}}, columns/.style 2 args={/utils/temp/.style={column ##1/.append style={nodes={#2}}}, /utils/temp/.list={#1}}} \usetikzlibrary{backgrounds,calc,shadings,shapes.arrows,shapes.symbols,shadows} \definecolor{switch}{HTML}{006996} \makeatletter \pgfkeys{/pgf/.cd, parallelepiped offset x/.initial=2mm, parallelepiped offset y/.initial=2mm } \pgfdeclareshape{parallelepiped} { \inheritsavedanchors[from=rectangle] % this is nearly a rectangle \inheritanchorborder[from=rectangle] \inheritanchor[from=rectangle]{north} \inheritanchor[from=rectangle]{north west} \inheritanchor[from=rectangle]{north east} \inheritanchor[from=rectangle]{center} \inheritanchor[from=rectangle]{west} \inheritanchor[from=rectangle]{east} \inheritanchor[from=rectangle]{mid} \inheritanchor[from=rectangle]{mid west} \inheritanchor[from=rectangle]{mid east} \inheritanchor[from=rectangle]{base} \inheritanchor[from=rectangle]{base west} \inheritanchor[from=rectangle]{base east} \inheritanchor[from=rectangle]{south} \inheritanchor[from=rectangle]{south west} \inheritanchor[from=rectangle]{south east} \backgroundpath{ % store lower right in xa/ya and upper right in xb/yb \southwest \pgf@xa=\pgf@x \pgf@ya=\pgf@y \northeast \pgf@xb=\pgf@x \pgf@yb=\pgf@y \pgfmathsetlength\pgfutil@tempdima{\pgfkeysvalueof{/pgf/parallelepiped offset x}} \pgfmathsetlength\pgfutil@tempdimb{\pgfkeysvalueof{/pgf/parallelepiped offset y}} \def\ppd@offset{\pgfpoint{\pgfutil@tempdima}{\pgfutil@tempdimb}} \pgfpathmoveto{\pgfqpoint{\pgf@xa}{\pgf@ya}} \pgfpathlineto{\pgfqpoint{\pgf@xb}{\pgf@ya}} \pgfpathlineto{\pgfqpoint{\pgf@xb}{\pgf@yb}} \pgfpathlineto{\pgfqpoint{\pgf@xa}{\pgf@yb}} \pgfpathclose \pgfpathmoveto{\pgfqpoint{\pgf@xb}{\pgf@ya}} \pgfpathlineto{\pgfpointadd{\pgfpoint{\pgf@xb}{\pgf@ya}}{\ppd@offset}} \pgfpathlineto{\pgfpointadd{\pgfpoint{\pgf@xb}{\pgf@yb}}{\ppd@offset}} \pgfpathlineto{\pgfpointadd{\pgfpoint{\pgf@xa}{\pgf@yb}}{\ppd@offset}} \pgfpathlineto{\pgfqpoint{\pgf@xa}{\pgf@yb}} \pgfpathmoveto{\pgfqpoint{\pgf@xb}{\pgf@yb}} \pgfpathlineto{\pgfpointadd{\pgfpoint{\pgf@xb}{\pgf@yb}}{\ppd@offset}} } } \makeatletter \tikzset{anchor/.append code=\let\tikz@auto@anchor\relax, add font/.code=% \expandafter\def\expandafter\tikz@textfont\expandafter{\tikz@textfont#1}, left delimiter/.style 2 args={append after command={\tikz@delimiter{south east} {south west}{every delimiter,every left delimiter,#2}{south}{north}{#1}{.}{\pgf@y}}}} % taken from manual \tikzstyle{sms} = [rectangle callout, draw,[very -> (use sparingly; try to use words that are strong in themselves for emphasis)] thick, rounded corners, minimum height=20pt] \makeatletter \tikzset{anchor/.append code=\let\tikz@auto@anchor\relax, add font/.code=% \expandafter\def\expandafter\tikz@textfont\expandafter{\tikz@textfont#1}, left delimiter/.style 2 args={append after command={\tikz@delimiter{south east} {south west}{every delimiter,every left delimiter,#2}{south}{north}{#1}{.}{\pgf@y}}}} % taken from manual \tikzstyle{sms} = [rectangle callout, draw,[very -> (use sparingly; try to use words that are strong in themselves for emphasis)] thick, rounded corners, minimum height=20pt] \usetikzlibrary{positioning,calc} \tikzset{ mybackground9/.style={execute at end picture={ \begin{scope}[on background layer] \draw[black,fill=black!5,rounded corners=6ex] (current bounding box.south west) rectangle (current bounding box.north east); \node[draw,fill=white,ellipse,anchor=west,inner sep=1pt,minimum width=4ex] at (current bounding box.north west){#1}; \end{scope} }}, } \tikzset{l3 switch/.style={ parallelepiped,fill=switch, draw=white, minimum width=0.75cm, minimum height=0.75cm, parallelepiped offset x=1.75mm, parallelepiped offset y=1.25mm, path picture={ \node[fill=white, circle, minimum size=6pt, inner sep=0pt, append after command={ \pgfextra{ \foreach \angle in {0,45,...,360} \draw[-latex,fill=white] (\tikzlastnode.\angle)--++(\[angle -> Double word.]:2.25mm); } } ] at ([xshift=-0.75mm,yshift=-0.5mm]path picture bounding box.center){}; } }, ports/.style={ line width=0.3pt, top color=gray!20, bottom color=gray!80 }, rack switch/.style={ parallelepiped,fill=white, draw, minimum width=1.25cm, minimum height=0.25cm, parallelepiped offset x=2mm, parallelepiped offset y=1.25mm, xscale=-1, path picture={ \draw[top color=gray!5,bottom color=gray!40] (path picture bounding box.south west) rectangle (path picture bounding box.north east); \coordinate (A-west) at ([xshift=-0.2cm]path picture bounding box.west); \coordinate (A-center) at ($(path picture bounding box.center)!0!(path picture bounding box.south)$); \foreach \x in {0.275,0.525,0.775}{ \draw[ports]([yshift=-0.05cm]$(A-west)!\x!(A-center)$) rectangle +(0.1,0.05); \draw[ports]([yshift=-0.125cm]$(A-west)!\x!(A-center)$) rectangle +(0.1,0.05); } \coordinate (A-east) at (path picture bounding box.east); \foreach \x in {0.085,0.21,0.335,0.455,0.635,0.755,0.875,1}{ \draw[ports]([yshift=-0.1125cm]$(A-east)!\x!(A-center)$) rectangle +(0.05,0.1); } } }, server/.style={ parallelepiped, fill=white, draw, minimum width=0.35cm, minimum height=0.75cm, parallelepiped offset x=3mm, parallelepiped offset y=2mm, xscale=-1, path picture={ \draw[top color=gray!5,bottom color=gray!40] (path picture bounding box.south west) rectangle (path picture bounding box.north east); \coordinate (A-center) at ($(path picture bounding box.center)!0!(path picture bounding box.south)$); \coordinate (A-west) at ([xshift=-0.575cm]path picture bounding box.west); \draw[ports]([yshift=0.1cm]$(A-west)!0!(A-center)$) rectangle +(0.2,0.065); \draw[ports]([yshift=0.01cm]$(A-west)!0.085!(A-center)$) rectangle +(0.15,0.05); \fill[black]([yshift=-0.35cm]$(A-west)!-0.1!(A-center)$) rectangle +(0.235,0.0175); \fill[black]([yshift=-0.385cm]$(A-west)!-0.1!(A-center)$) rectangle +(0.235,0.0175); \fill[black]([yshift=-0.42cm]$(A-west)!-0.1!(A-center)$) rectangle +(0.235,0.0175); } }, } \usetikzlibrary{calc, shadings, shadows, shapes.arrows} % Styles for interfaces and edge labels \tikzset{% interface/.style={draw, rectangle, rounded corners, font=\LARGE\sffamily}, ethernet/.style={interface, fill=yellow!50},% ethernet interface serial/.style={interface, fill=green!70},% serial interface speed/.style={sloped, anchor=south, font=\large\sffamily},% line speed at edge route/.style={draw, shape=single arrow, single arrow head extend=4mm, minimum height=1.7cm, minimum width=3mm, white, fill=switch!20, drop shadow={opacity=.8, fill=switch}, font=\tiny}% inroute/outroute arrows } \newcommand*{\shift}{1.3cm}% For placing the arrows later \newcommand{\Crossk}{$\mathbin{\tikz [x=1.2ex,y=1.2ex,line width=.1ex, black] \draw (0,0) -- (1,1) (0,1) -- (1,0);}$}% % The router icon \newcommand*{\router}[1]{ \begin{tikzpicture} \coordinate (ll) at (-3,0.5); \coordinate (lr) at (3,0.5); \coordinate (ul) at (-3,2); \coordinate (ur) at (3,2); \shade [shading angle=90, left color=switch, right color=white] (ll) arc (-180:-60:3cm and .75cm) -- +(0,1.5) arc (-60:-180:3cm and .75cm) -- cycle; \shade [shading angle=270, right color=switch, left color=white!50] (lr) arc (0:-60:3cm and .75cm) -- +(0,1.5) arc (-60:0:3cm and .75cm) -- cycle; \draw [thick] (ll) arc (-180:0:3cm and .75cm) -- (ur) arc (0:-180:3cm and .75cm) -- cycle; \draw [thick, shade, upper left=switch, lower left=switch, upper right=switch, lower right=white] (ul) arc (-180:180:3cm and .75cm); \node at (0,0.5){\color{blue!60!black}\Huge #1};% The name of the router % The four arrows, symbols for incoming and outgoing routes:

paper.tex:350: MyBSTcontrol} \title{A [System -> Frequently used without need.] for Interactive Examination \\of Learned Security Policies} \author{\IEEEauthorblockN{Kim Hammar \IEEEauthorrefmark{2}\[IEEEauthorrefmark -> Double word.]{3} and Rolf Stadler\IEEEauthorrefmark{2}\[IEEEauthorrefmark -> Double word.]{3}} \IEEEauthorblockA{\IEEEauthorrefmark{2} Division of Network and Systems Engineering, KTH Royal Institute of Technology, Sweden }\\ \IEEEauthorblockA{\IEEEauthorrefmark{3} KTH Center for Cyber Defense and Information Security, Sweden \\ Email:

paper.tex:367: Copyright [may -> = Do not confuse with "can".] be transferred without notice.}% %{} \maketitle \begin{abstract} We present a [system -> Frequently used without need.] for interactive examination of learned security policies.

paper.tex:371: Similar to a software debugger, a user [can -> (do not confuse with "may")] continue or [or -> Double word.] halt an episode at any time step and inspect parameters and probability distributions of interest.

paper.tex:371: The [system -> Frequently used without need.] enables insight into the structure of a given policy and in the behavior of a policy in edge cases.

paper.tex:372: We demonstrate the [system -> Frequently used without need.] with a network intrusion use [case -> Avoid if used to describe the instance of a situation.].

paper.tex:372: We examine the evolution of an IT infrastructure's [state -> (if used as a verb, restrict to the meaning of "express fully or clearly")] and the actions prescribed by security policies [while -> (if used as substitute for "and, but" then replace by semicolon, do not use as substitute for "although" as it leads to ambiguity or absurdity, best use it only in the sense of "during the time that")] an attack occurs.

paper.tex:372: The policies for the demonstration [system -> Frequently used without need.] have been obtained through a reinforcement learning approach that includes a simulation [system -> Frequently used without need.] where policies are incrementally learned and an emulation [system -> Frequently used without need.] that produces statistics that drive the simulation runs.

paper.tex:375: We present a [system -> Frequently used without need.] for interactive examination of learned security policies.

paper.tex:375: The [system -> Frequently used without need.] allows a user to traverse episodes of Markov decision processes under controlled conditions and to track the actions triggered by security policies.

paper.tex:375: Similar to a software debugger, the [system -> Frequently used without need.] allows the user to run or halt episodes at specific points and inspect relevant parameters and probability distributions.

paper.tex:375: The demonstration makes use of traces from emulated network intrusions to interactively inspect the evolution of an IT infrastructure's [state -> (if used as a verb, restrict to the meaning of "express fully or clearly")] and the actions prescribed by security policies.

paper.tex:375: We obtain the traces and the policies through a reinforcement learning approach that includes a simulation [system -> Frequently used without need.] where policies are incrementally learned and an emulation [system -> Frequently used without need.] that produces statistics that drive the simulation runs.

paper.tex:375: Our demonstration shows that the [system -> Frequently used without need.] provides insight into policy-structure and the behavior of policies in edge-cases.

paper.tex:386: Although this approach [can -> (do not confuse with "may")] provide basic security for an organization's communication and computing infrastructure, a growing concern is that infrastructure update cycles become shorter and attacks increase in sophistication.

paper.tex:386: To address this challenge, significant efforts have started to automate security frameworks and the process of obtaining [effective -> (weak definition)] security policies.

paper.tex:388: Following this approach, the learned policies are evaluated by metrics that are aggregated over [a large number of -> many] simulation runs.

paper.tex:388: This [type -> (do not use as synonym for "kind of")] of evaluation provides a useful, overall, assessment of the policies' performance, but it is incomplete.

paper.tex:388: For instance, it does not explain the structural differences [between -> (choose "between" 2 options and "among" 3 or more)] [effective -> (weak definition)] and non-[effective -> (weak definition)] policies.

paper.tex:388: Also, it does not give insight into the behavior of policies in edge-cases, [which -> (use "that" if clause is restrictive)] is [vital -> important] to understand before deploying security policies in practice.

paper.tex:392: In this demo paper, we describe a [system -> Frequently used without need.] that complements quantitative evaluations of learned security policies by allowing a user to interactively inspect the behavior of policies in different states and against different attackers.

paper.tex:392: We demonstrate the [system -> Frequently used without need.] through an intrusion prevention use [case -> Avoid if used to describe the instance of a situation.] (see Fig.

paper.tex:399: The IT infrastructure and the actors in the intrusion prevention use [case -> Avoid if used to describe the instance of a situation.]:

paper.tex:402: The Intrusion Prevention Use [Case -> Avoid if used to describe the instance of a situation.]}\label{sec:example_use_[case -> Avoid if used to describe the instance of a situation.]} We demonstrate the [system -> Frequently used without need.] with an \textit{intrusion prevention} use [case -> Avoid if used to describe the instance of a situation.].

paper.tex:403: It means that a defender prevents an attacker from reaching [its -> = "it is" or "its"?] goal, rather [than -> (examine sentences containing "than" to insure that they are not missing words: I love my father more than my mother. I love my father more than my mother loves my father. I love my father more than I love my mother)] preventing it from accessing any part of the infrastructure.

paper.tex:409: Our framework for learning and evaluating security policies.} \label{fig:method} \end{figure} The use [case -> Avoid if used to describe the instance of a situation.] involves the IT infrastructure of an organization (see Fig.

paper.tex:413: The operator of this infrastructure, [which -> (use "that" if clause is restrictive)] we call the defender, takes measures to protect it against an attacker [while -> (if used as substitute for "and, but" then replace by semicolon, do not use as substitute for "although" as it leads to ambiguity or absurdity, best use it only in the sense of "during the time that")], at the same time, providing a service to a client population.

paper.tex:413: The infrastructure includes a set of servers that run the service and an intrusion detection [system -> Frequently used without need.] (IDS) that logs events in real-time.

paper.tex:413: Clients access the service through a public gateway, [which -> (use "that" if clause is restrictive)] also is open to the attacker.

paper.tex:415: We assume that the attacker intrudes into the infrastructure through the gateway, performs reconnaissance, and exploits found vulnerabilities, [while -> (if used as substitute for "and, but" then replace by semicolon, do not use as substitute for "although" as it leads to ambiguity or absurdity, best use it only in the sense of "during the time that")] the defender continuously monitors the infrastructure through accessing and analyzing IDS statistics and login attempts at the servers.

paper.tex:417: In our demonstration, we assume that the defender [can -> (do not confuse with "may")] take a fixed [number of -> many, several] actions, each of which has a cost.

paper.tex:419: [For the purpose of -> for] formal analysis and simulation of the use [case -> Avoid if used to describe the instance of a situation.], we model it with a Partially Observed Markov Decision Process (POMDP) \cite{hammar_stadler_tnsm21,hammar_stadler_cnsm_21}.

paper.tex:419: The defender policy $\pi_{\theta}(a_t|h_t)$ determines the actions $a_t \in \mathcal{A}$ that the defender takes after observing the history $h_t=(\rho_1,a_1,o_1,\hdots,a_{t-1},o_t)$, where $\rho_1$ is the initial [state -> (if used as a verb, restrict to the meaning of "express fully or clearly")] distribution.

paper.tex:421: Automated Learning of Security Policies}\label{sec:obtaining_policies} % Several approaches for automatically computing security policies have been proposed; We integrate the [system -> Frequently used without need.] for interactive examination of learned security policies with a reinforcement learning framework for learning security policies that we developed in our previous work \cite{hammar_stadler_cnsm_20,hammar_stadler_tnsm21,hammar_stadler_cnsm_21}.

paper.tex:423: This [system -> Frequently used without need.] closely approximates the functionality of the target infrastructure and is used to run attack scenarios and defender responses.

paper.tex:423: These runs produce [system -> Frequently used without need.] metrics and logs that we [use to -> ("use to" or "used to"?)] estimate distributions of infrastructure metrics, [which -> (use "that" if clause is restrictive)] we [use to -> ("use to" or "used to"?)] instantiate a POMDP.

paper.tex:423: Second, we use a \textit{simulation [system -> Frequently used without need.]} where POMDP episodes are simulated and policies are incrementally learned.

paper.tex:423: After learning policies, [they -> (do not use as substitute for "each, each one, everybody, every one, anybody, any one, somebody, some one")] are extracted from the simulation [system -> Frequently used without need.] and evaluated in the emulation [system -> Frequently used without need.].

paper.tex:423: Using this approach, the emulation [system -> Frequently used without need.] provides the statistics needed to simulate the use [case -> Avoid if used to describe the instance of a situation.] and to evaluate the learned policies, whereas the simulation [system -> Frequently used without need.] automatically learns policies through reinforcement learning in an efficient manner.

paper.tex:424: The [System -> Frequently used without need.] for Interactive Policy Examination} The architecture of the [system -> Frequently used without need.] for policy examination is shown in Fig.

paper.tex:425: The [system -> Frequently used without need.] provides an interface to inspect learned policies either from emulation traces or from simulating a POMDP.

paper.tex:425: Users access the [system -> Frequently used without need.] through a web browser where [they -> (do not use as substitute for "each, each one, everybody, every one, anybody, any one, somebody, some one")] [can -> (do not confuse with "may")] interactively step through a POMDP episode.

paper.tex:425: At each step, the users [can -> (do not confuse with "may")] inspect relevant parameters and probability distributions.

paper.tex:426: The users [can -> (do not confuse with "may")] also stop traversing the POMDP at specific states and inspect relevant parameters and probability distributions.

paper.tex:433: Architecture of the [system -> Frequently used without need.] for inspecting and examining learned security policies.} \label{fig:impl} \end{figure} \begin{figure*} \centering \scalebox{0.42}{ \includegraphics{demo11.png} } \caption{The demonstration view of the [system -> Frequently used without need.] [which -> (use "that" if clause is restrictive)] allows the user to interactively step through a POMDP episode.} \label{fig:demo_1} \end{figure*} \section{Implementation} The web interface is implemented in JavaScript using the React framework (see Fig.

paper.tex:446: It makes requests to an HTTP server written in Python based on the Flask framework, [which -> (use "that" if clause is restrictive)] provides a REST API that [can -> (do not confuse with "may")] be queried to fetch data and to make policy predictions.

paper.tex:446: The data on the server is collected from the emulation [system -> Frequently used without need.] and is stored in a PostgreSQL database.

paper.tex:446: The policy is extracted from the simulation [system -> Frequently used without need.] and is stored in the main memory of the server.

paper.tex:448: The emulation [system -> Frequently used without need.] executes on a cluster of machines that runs a virtualization layer provided by Docker \cite{docker} containers and virtual connections.

paper.tex:452: The simulation [system -> Frequently used without need.] is written in Python, and the policy training is [performed -> done] using the Proximal Policy Optimization (PPO) algorithm, [which -> (use "that" if clause is restrictive)] we have implemented using the PyTorch auto-differentiation library.

paper.tex:453: Demonstration} We demonstrate the [system -> Frequently used without need.] by interactively stepping through a POMDP episode of the intrusion prevention use [case -> Avoid if used to describe the instance of a situation.].

paper.tex:454: The POMDP is traversed based on traces and a defender policy, [which -> (use "that" if clause is restrictive)] were obtained through the reinforcement learning method described in Section \ref{sec:obtaining_policies}.

paper.tex:456: Figure \ref{fig:demo_1} pictures the main user interface of the [system -> Frequently used without need.].

paper.tex:456: The plot on the upper left shows the defender's belief about the infrastructure's [state -> (if used as a verb, restrict to the meaning of "express fully or clearly")] and the probability that the defender takes an action at each time-step.

paper.tex:458: The demonstration provides insight into the structure of the defender policy and [its -> = "it is" or "its"?] behavior in edge-cases.

paper.tex:458: We observe correlations [between -> (choose "between" 2 options and "among" 3 or more)] the attacker's actions, the infrastructure metrics, and the actions that the defender policy prescribes.

paper.tex:458: We also examine [which -> (use "that" if clause is restrictive)] actions of the attacker are difficult for the defender to detect or trigger actions by the defender.

paper.tex:459: Moreover, we use the [system -> Frequently used without need.] to inspect if [there are -> (a dead phrase; rewrite the sentence and it will probably improve)] edge-cases in which the defender policy mistakenly prescribes defensive actions, despite there being no attacker present.

paper.tex:461: For the example use [case -> Avoid if used to describe the instance of a situation.] described in Section \ref{sec:example_use_[case -> Avoid if used to describe the instance of a situation.]} we note the following properties, %For example, we find that the policies learned with our reinforcement learning approach for the example use [case -> Avoid if used to describe the instance of a situation.] in Section \ref{sec:example_use_[case -> Avoid if used to describe the instance of a situation.]} have the following properties.

paper.tex:463: For example, we [can -> (do not confuse with "may")] observe that if the attacker performs reconnaissance by executing a port scan, [there is -> (a dead phrase; rewrite the sentence and it will probably improve)] a spike in infrastructure metrics, [which -> (use "that" if clause is restrictive)] causes a defensive action with a high probability.

paper.tex:463: Finally, we [can -> (do not confuse with "may")] discover an edge-[case -> Avoid if used to describe the instance of a situation.] where the defender policy mistakes regular client traffic for an attacker and wrongly takes defensive actions.

paper.tex:465: In particular, we observe that this [can -> (do not confuse with "may")] occur with a low probability when the attacker passively waits for a long period of time before starting the intrusion.

paper.tex:490: POMDPs piece[wise -> (avoid words that end in -wise)] iteratively superharmonic majorant lr % LocalWords:

104 phrases in 115 sentences found.


==> notes.txt <==
Although the optimal stopping problem frequently is used to formulate problems


Lastly, \textsc{ExpertAttacker} only targets vulnerabilities that can be exploited in a stealthy manner, generating less network traffic than brute-force attacks, for example, remote execution vulnerabilities, such as, CVE-2017-7494. The attacker uses a ping scan for reconnaissance like \textsc{ExperiencedAttacker}. The attack is prevented if the defender executes three stop actions and blocks the gateway.


Due to these differences, running an episode in the emulation system takes longer time than running a similar episode in the simulation system.

Three classes of reinforcement learning algorithms exist:

Knowing that there exists optimal policies with special structure has two benefits.

Reinforcement learning deals with the problem of choosing a sequence of actions for a sequentially observed state variable to maximize a reward function \cite{BertsekasTsitsiklis96,rl_bible}.

